Exploiting CNNs for Semantic Segmentation with Pascal VOC

In this paper, we present a comprehensive study on semantic segmentation with the Pascal VOC dataset. Here, we have to label each pixel with a class which in turn segments the entire image based on the objects/entities present. To tackle this, we firstly use a Fully Convolution Network (FCN) baseline which gave 71.31% pixel accuracy and 0.0527 mean IoU. We analyze its performance and working and subsequently address the issues in the baseline with three improvements: a) cosine annealing learning rate scheduler(pixel accuracy: 72.86%, IoU: 0.0529), b) data augmentation(pixel accuracy: 69.88%, IoU: 0.0585) c) class imbalance weights(pixel accuracy: 68.98%, IoU: 0.0596). Apart from these changes in training pipeline, we also explore three different architectures: a) Our proposed model -- Advanced FCN (pixel accuracy: 67.20%, IoU: 0.0602) b) Transfer Learning with ResNet (Best performance) (pixel accuracy: 71.33%, IoU: 0.0926 ) c) U-Net(pixel accuracy: 72.15%, IoU: 0.0649). We observe that the improvements help in greatly improving the performance, as reflected both, in metrics and segmentation maps. Interestingly, we observe that among the improvements, dataset augmentation has the greatest contribution. Also, note that transfer learning model performs the best on the pascal dataset. We analyse the performance of these using loss, accuracy and IoU plots along with segmentation maps, which help us draw valuable insights about the working of the models.

==> graphs/3_baseline/output.txt <==
=========> Loss at epoch 0 is 3.0739898341042653
=========> IoU at epoch 0 is 0.0002928080660116467
=========> Pixel acc at epoch 0 is 0.0046661643870717934
==> epoch0, iter0, Train set=> loss: 3.077275514602661, IOU: 0.0015881167011746182, Acc: 0.011871960698341837
==> epoch0, iter10, Train set=> loss: 2.9222850799560547, IOU: 0.019576760602903694, Acc: 0.2482312260841837
Finish epoch 0, time elapsed 1.947206735610962
=========> Loss at epoch 0 is 2.9334347929273332
=========> IoU at epoch 0 is 0.016235003752010372
=========> Pixel acc at epoch 0 is 0.22930025595617715
Patience = 5
==> epoch1, iter0, Train set=> loss: 2.8421521186828613, IOU: 0.023108480152896696, Acc: 0.3119693678252551
==> epoch1, iter10, Train set=> loss: 2.5960874557495117, IOU: 0.034335703078947385, Acc: 0.5942955795599489
Finish epoch 1, time elapsed 1.8843319416046143
=========> Loss at epoch 1 is 2.6390281234468733
=========> IoU at epoch 1 is 0.03488953262748746
=========> Pixel acc at epoch 1 is 0.54105224609375
Patience = 5
==> epoch2, iter0, Train set=> loss: 2.5714399814605713, IOU: 0.04159675877375742, Acc: 0.5717748525191326
==> epoch2, iter10, Train set=> loss: 2.47615647315979, IOU: 0.03640495478753979, Acc: 0.6614865672831632
Finish epoch 2, time elapsed 1.8969521522521973
=========> Loss at epoch 2 is 2.403501493590219
=========> IoU at epoch 2 is 0.04570980070145229
=========> Pixel acc at epoch 2 is 0.7203687306395773
Patience = 5
==> epoch3, iter0, Train set=> loss: 2.5015316009521484, IOU: 0.04162968744454502, Acc: 0.6342038524394132
==> epoch3, iter10, Train set=> loss: 2.4378650188446045, IOU: 0.04082263477292137, Acc: 0.6909989337531888
Finish epoch 3, time elapsed 1.8856568336486816
=========> Loss at epoch 3 is 2.4233391284942627
=========> IoU at epoch 3 is 0.04693270622468789
=========> Pixel acc at epoch 3 is 0.6999692510932943
Patience = 5
==> epoch4, iter0, Train set=> loss: 2.4132277965545654, IOU: 0.053918699467763676, Acc: 0.7201488261320153
==> epoch4, iter10, Train set=> loss: 2.4145524501800537, IOU: 0.05531623501116215, Acc: 0.7159722775829082
Finish epoch 4, time elapsed 1.8618898391723633
=========> Loss at epoch 4 is 2.392421007156372
=========> IoU at epoch 4 is 0.0504527592753947
=========> Pixel acc at epoch 4 is 0.7319148561349762
Patience = 5
==> epoch5, iter0, Train set=> loss: 2.3998355865478516, IOU: 0.043423006834013164, Acc: 0.7324094188456632
==> epoch5, iter10, Train set=> loss: 2.380887269973755, IOU: 0.05888429719242124, Acc: 0.7477180325255102
Finish epoch 5, time elapsed 1.9438257217407227
=========> Loss at epoch 5 is 2.3913574389048984
=========> IoU at epoch 5 is 0.05488831132550432
=========> Pixel acc at epoch 5 is 0.7331681232063136
Patience = 5
==> epoch6, iter0, Train set=> loss: 2.4393577575683594, IOU: 0.04560266050335688, Acc: 0.6867177535076531
==> epoch6, iter10, Train set=> loss: 2.3887290954589844, IOU: 0.052761008410088815, Acc: 0.7355396504304847
Finish epoch 6, time elapsed 1.9992156028747559
=========> Loss at epoch 6 is 2.3829759529658725
=========> IoU at epoch 6 is 0.05429874602613606
=========> Pixel acc at epoch 6 is 0.7409834703273049
Patience = 4
==> epoch7, iter0, Train set=> loss: 2.3373970985412598, IOU: 0.04460622472357224, Acc: 0.7873572524713011
==> epoch7, iter10, Train set=> loss: 2.465388059616089, IOU: 0.04060815524645718, Acc: 0.6598249162946429
Finish epoch 7, time elapsed 1.9440183639526367
=========> Loss at epoch 7 is 2.3787546839032854
=========> IoU at epoch 7 is 0.05289269507933915
=========> Pixel acc at epoch 7 is 0.7455820155908344
Patience = 3
==> epoch8, iter0, Train set=> loss: 2.4545986652374268, IOU: 0.04229478484934973, Acc: 0.6697375239158163
==> epoch8, iter10, Train set=> loss: 2.32165265083313, IOU: 0.05099286518359691, Acc: 0.8021601462850765
Finish epoch 8, time elapsed 1.900146722793579
=========> Loss at epoch 8 is 2.380164725439889
=========> IoU at epoch 8 is 0.051808269714921425
=========> Pixel acc at epoch 8 is 0.7438279043481231
Patience = 2
==> epoch9, iter0, Train set=> loss: 2.3358335494995117, IOU: 0.05818880993587664, Acc: 0.7878866390306123
==> epoch9, iter10, Train set=> loss: 2.425584554672241, IOU: 0.0493390212400175, Acc: 0.6981911172672194
Finish epoch 9, time elapsed 1.8657927513122559
=========> Loss at epoch 9 is 2.376334547996521
=========> IoU at epoch 9 is 0.05457976228318442
=========> Pixel acc at epoch 9 is 0.7472915338010205
Patience = 1
==> epoch10, iter0, Train set=> loss: 2.389207363128662, IOU: 0.060367920391365466, Acc: 0.7345817721619898
==> epoch10, iter10, Train set=> loss: 2.3488986492156982, IOU: 0.05309645574915059, Acc: 0.7748537647480868
Finish epoch 10, time elapsed 1.8650197982788086
=========> Loss at epoch 10 is 2.3752940722874234
=========> IoU at epoch 10 is 0.05431255451843332
=========> Pixel acc at epoch 10 is 0.7482833106038174
Patience = 0
==> Training stopped early at epoch:10, best_loss = 2.3913574389048984, best_acc = 0.7331681232063136, best_iou_score = 0.05488831132550432, best_iteration=5
Loading Best model from ./plots/3_baseline/best_model.pth as per the IOU score and patience level defined for early stopping..
Test Performance
Test Loss: is 2.4113831520080566
Test IoU: is 0.052693166578600584
Test Pixel acc: is 0.7130818269690689


==> graphs/4a_annealing/output.txt <==
=========> Loss at epoch 0 is 3.076196091515677
=========> IoU at epoch 0 is 0.0024459203927357028
=========> Pixel acc at epoch 0 is 0.014210069839877914
==> epoch0, iter0, Train set=> loss: 3.0776093006134033, IOU: 0.003017006166591508, Acc: 0.00742137675382653
==> epoch0, iter10, Train set=> loss: 2.8125650882720947, IOU: 0.033143886909923446, Acc: 0.3670766402264031
Finish epoch 0, time elapsed 1.9461848735809326
=========> Loss at epoch 0 is 2.874574507985796
=========> IoU at epoch 0 is 0.02114388098332806
=========> Pixel acc at epoch 0 is 0.2641346389281159
Patience = 5
Scheduler Learning Rate: [0.009972609476841367]
==> epoch1, iter0, Train set=> loss: 2.673642873764038, IOU: 0.027551743783300296, Acc: 0.44312769052933676
==> epoch1, iter10, Train set=> loss: 2.6480867862701416, IOU: 0.029156465061963958, Acc: 0.47867381816007654
Finish epoch 1, time elapsed 2.012066602706909
=========> Loss at epoch 1 is 2.592103430203029
=========> IoU at epoch 1 is 0.03760352883500877
=========> Pixel acc at epoch 1 is 0.5305983473886206
Patience = 5
Scheduler Learning Rate: [0.009890738003669028]
==> epoch2, iter0, Train set=> loss: 2.5763189792633057, IOU: 0.03321639390880457, Acc: 0.5464465082908163
==> epoch2, iter10, Train set=> loss: 2.428870439529419, IOU: 0.04276070160771059, Acc: 0.6992075394610969
Finish epoch 2, time elapsed 1.9436719417572021
=========> Loss at epoch 2 is 2.4188693591526578
=========> IoU at epoch 2 is 0.04844462778841661
=========> Pixel acc at epoch 2 is 0.7074373028368715
Patience = 5
Scheduler Learning Rate: [0.009755282581475769]
==> epoch3, iter0, Train set=> loss: 2.4599549770355225, IOU: 0.04229330780014868, Acc: 0.6661675900829082
==> epoch3, iter10, Train set=> loss: 2.381643295288086, IOU: 0.04754223143244126, Acc: 0.7425948162468112
Finish epoch 3, time elapsed 2.0282039642333984
=========> Loss at epoch 3 is 2.382656063352312
=========> IoU at epoch 3 is 0.05455560828847195
=========> Pixel acc at epoch 3 is 0.7410188280111151
Patience = 5
Scheduler Learning Rate: [0.009567727288213004]
==> epoch4, iter0, Train set=> loss: 2.330122709274292, IOU: 0.042226569565356066, Acc: 0.7939901546556123
==> epoch4, iter10, Train set=> loss: 2.4180028438568115, IOU: 0.041540583769132444, Acc: 0.7055688974808674
Finish epoch 4, time elapsed 1.9771759510040283
=========> Loss at epoch 4 is 2.3747799396514893
=========> IoU at epoch 4 is 0.052545030883437656
=========> Pixel acc at epoch 4 is 0.7486859468954992
Patience = 4
Scheduler Learning Rate: [0.009330127018922194]
==> epoch5, iter0, Train set=> loss: 2.407226324081421, IOU: 0.035870043929199256, Acc: 0.716240084901148
==> epoch5, iter10, Train set=> loss: 2.386833429336548, IOU: 0.04606692955590541, Acc: 0.7365411252391582
Finish epoch 5, time elapsed 1.7941346168518066
=========> Loss at epoch 5 is 2.372641614505223
=========> IoU at epoch 5 is 0.05449333579940739
=========> Pixel acc at epoch 5 is 0.7507105702213922
Patience = 3
Scheduler Learning Rate: [0.009045084971874737]
==> epoch6, iter0, Train set=> loss: 2.385843515396118, IOU: 0.04104113361174983, Acc: 0.7374853017378826
==> epoch6, iter10, Train set=> loss: 2.358673334121704, IOU: 0.04779387034128124, Acc: 0.7646571568080357
Finish epoch 6, time elapsed 1.9112937450408936
=========> Loss at epoch 6 is 2.3728970970426286
=========> IoU at epoch 6 is 0.05368556198903897
=========> Pixel acc at epoch 6 is 0.7504439017515488
Patience = 2
Scheduler Learning Rate: [0.00871572412738697]
==> epoch7, iter0, Train set=> loss: 2.373552083969116, IOU: 0.05358219993647566, Acc: 0.7497546137595663
==> epoch7, iter10, Train set=> loss: 2.534517765045166, IOU: 0.03687902893508088, Acc: 0.5887388891103317
Finish epoch 7, time elapsed 1.9068989753723145
=========> Loss at epoch 7 is 2.375297563416617
=========> IoU at epoch 7 is 0.05242574989829637
=========> Pixel acc at epoch 7 is 0.7480077448808764
Patience = 1
Scheduler Learning Rate: [0.008345653031794291]
==> epoch8, iter0, Train set=> loss: 2.397836685180664, IOU: 0.045499104026256135, Acc: 0.7254613759566326
==> epoch8, iter10, Train set=> loss: 2.365142583847046, IOU: 0.04740441218619234, Acc: 0.7581550442442602
Finish epoch 8, time elapsed 1.9096057415008545
=========> Loss at epoch 8 is 2.372636914253235
=========> IoU at epoch 8 is 0.055136810743534506
=========> Pixel acc at epoch 8 is 0.7506294272731415
Patience = 5
Scheduler Learning Rate: [0.007938926261462365]
==> epoch9, iter0, Train set=> loss: 2.3270063400268555, IOU: 0.04686700058014638, Acc: 0.7962596659757653
==> epoch9, iter10, Train set=> loss: 2.383218288421631, IOU: 0.04629147483625781, Acc: 0.7400288484534439
Finish epoch 9, time elapsed 1.8964827060699463
=========> Loss at epoch 9 is 2.3727017981665477
=========> IoU at epoch 9 is 0.05356396302922088
=========> Pixel acc at epoch 9 is 0.7505716841005375
Patience = 4
Scheduler Learning Rate: [0.007499999999999999]
==> epoch10, iter0, Train set=> loss: 2.3623440265655518, IOU: 0.0447902006684402, Acc: 0.7609003806600765
==> epoch10, iter10, Train set=> loss: 2.4535820484161377, IOU: 0.04785398640500218, Acc: 0.6696403659119898
Finish epoch 10, time elapsed 1.9296140670776367
=========> Loss at epoch 10 is 2.3727810382843018
=========> IoU at epoch 10 is 0.052719889649745104
=========> Pixel acc at epoch 10 is 0.7504806652013486
Patience = 3
Scheduler Learning Rate: [0.007033683215379001]
==> epoch11, iter0, Train set=> loss: 2.436755657196045, IOU: 0.04338753075573107, Acc: 0.6864810865752551
==> epoch11, iter10, Train set=> loss: 2.4221129417419434, IOU: 0.0467550569395003, Acc: 0.7011170679209183
Finish epoch 11, time elapsed 1.8841159343719482
=========> Loss at epoch 11 is 2.3725680112838745
=========> IoU at epoch 11 is 0.053645828175755694
=========> Pixel acc at epoch 11 is 0.7506778283299926
Patience = 2
Scheduler Learning Rate: [0.0065450849718747366]
==> epoch12, iter0, Train set=> loss: 2.3900110721588135, IOU: 0.048902508019031336, Acc: 0.7332178232621174
==> epoch12, iter10, Train set=> loss: 2.3502378463745117, IOU: 0.04549540689831659, Acc: 0.7729903240593112
Finish epoch 12, time elapsed 1.8751499652862549
=========> Loss at epoch 12 is 2.3724802902766635
=========> IoU at epoch 12 is 0.05373802466609325
=========> Pixel acc at epoch 12 is 0.7507561241572522
Patience = 1
Scheduler Learning Rate: [0.006039558454088796]
==> epoch13, iter0, Train set=> loss: 2.4194507598876953, IOU: 0.04399066311212986, Acc: 0.7037752112563775
==> epoch13, iter10, Train set=> loss: 2.360816717147827, IOU: 0.047665526025894696, Acc: 0.7624935227997449
Finish epoch 13, time elapsed 1.9012768268585205
=========> Loss at epoch 13 is 2.372535228729248
=========> IoU at epoch 13 is 0.05435795274309808
=========> Pixel acc at epoch 13 is 0.7507179549414632
Patience = 0
==> Training stopped early at epoch:13, best_loss = 2.372636914253235, best_acc = 0.7506294272731415, best_iou_score = 0.055136810743534506, best_iteration=8
Loading Best model from ./plots/4a_annealing/best_model.pth as per the IOU score and patience level defined for early stopping..
Test Performance
Test Loss: is 2.39461304460253
Test IoU: is 0.05294544798316337
Test Pixel acc: is 0.7286372504498452


==> graphs/4b_augmentation/output.txt <==
=========> Loss at epoch 0 is 3.0790010823143854
=========> IoU at epoch 0 is 0.0005815158943241638
=========> Pixel acc at epoch 0 is 0.008694441860945767
==> epoch0, iter0, Train set=> loss: 3.075599431991577, IOU: 0.003624482429045135, Acc: 0.01473064811862245
==> epoch0, iter10, Train set=> loss: 2.9305174350738525, IOU: 0.021438365398835483, Acc: 0.19467972735969388
==> epoch0, iter20, Train set=> loss: 2.8381154537200928, IOU: 0.03696412457838787, Acc: 0.27860929528061223
Finish epoch 0, time elapsed 2.297791004180908
=========> Loss at epoch 0 is 2.7853370949074074
=========> IoU at epoch 0 is 0.03278650903329187
=========> Pixel acc at epoch 0 is 0.3864233915137236
Patience = 5
Scheduler Learning Rate: [0.0049863047384206835]
==> epoch1, iter0, Train set=> loss: 2.752478837966919, IOU: 0.031140255685617898, Acc: 0.40541294642857145
==> epoch1, iter10, Train set=> loss: 2.674652338027954, IOU: 0.03965207026183304, Acc: 0.4393933354591837
==> epoch1, iter20, Train set=> loss: 2.665112018585205, IOU: 0.03657684409603202, Acc: 0.4597255161830357
Finish epoch 1, time elapsed 2.2089104652404785
=========> Loss at epoch 1 is 2.6634945781142623
=========> IoU at epoch 1 is 0.0323824239469115
=========> Pixel acc at epoch 1 is 0.460529934630102
Patience = 4
Scheduler Learning Rate: [0.004945369001834514]
==> epoch2, iter0, Train set=> loss: 2.6217591762542725, IOU: 0.028758020650811532, Acc: 0.5014586156728317
==> epoch2, iter10, Train set=> loss: 2.6123247146606445, IOU: 0.03609984482661753, Acc: 0.5108891701211735
==> epoch2, iter20, Train set=> loss: 2.6236250400543213, IOU: 0.05232369836423342, Acc: 0.5010600187340561
Finish epoch 2, time elapsed 2.3612940311431885
=========> Loss at epoch 2 is 2.6136782787464283
=========> IoU at epoch 2 is 0.040757459598544696
=========> Pixel acc at epoch 2 is 0.5107004178624575
Patience = 5
Scheduler Learning Rate: [0.0048776412907378846]
==> epoch3, iter0, Train set=> loss: 2.6091814041137695, IOU: 0.04085075596048424, Acc: 0.5154742805325255
==> epoch3, iter10, Train set=> loss: 2.6076347827911377, IOU: 0.04022237209283734, Acc: 0.5163723692602041
==> epoch3, iter20, Train set=> loss: 2.5863659381866455, IOU: 0.03640797358846064, Acc: 0.5378094108737245
Finish epoch 3, time elapsed 2.2192091941833496
=========> Loss at epoch 3 is 2.6075187435856573
=========> IoU at epoch 3 is 0.04066617623135528
=========> Pixel acc at epoch 3 is 0.516453112820649
Patience = 4
Scheduler Learning Rate: [0.004783863644106502]
==> epoch4, iter0, Train set=> loss: 2.5645225048065186, IOU: 0.04524718643314373, Acc: 0.5605082609215561
==> epoch4, iter10, Train set=> loss: 2.5829520225524902, IOU: 0.038519193454983267, Acc: 0.5421516262755102
==> epoch4, iter20, Train set=> loss: 2.621689558029175, IOU: 0.04392371903946225, Acc: 0.5024787747130102
Finish epoch 4, time elapsed 2.27494478225708
=========> Loss at epoch 4 is 2.571851509588736
=========> IoU at epoch 4 is 0.04218428542336629
=========> Pixel acc at epoch 4 is 0.5521018607095617
Patience = 5
Scheduler Learning Rate: [0.004665063509461097]
==> epoch5, iter0, Train set=> loss: 2.5831642150878906, IOU: 0.04528090993239731, Acc: 0.5415599589445153
==> epoch5, iter10, Train set=> loss: 2.5943610668182373, IOU: 0.04013652274786527, Acc: 0.5291897520727041
==> epoch5, iter20, Train set=> loss: 2.617558479309082, IOU: 0.03347245959874259, Acc: 0.5057634626116071
Finish epoch 5, time elapsed 2.2340197563171387
=========> Loss at epoch 5 is 2.569529409761782
=========> IoU at epoch 5 is 0.042096000293709454
=========> Pixel acc at epoch 5 is 0.5537302306990506
Patience = 4
Scheduler Learning Rate: [0.0045225424859373685]
==> epoch6, iter0, Train set=> loss: 2.572744131088257, IOU: 0.04041901394053149, Acc: 0.550537109375
==> epoch6, iter10, Train set=> loss: 2.5685691833496094, IOU: 0.05022339848393014, Acc: 0.5552156409438775
==> epoch6, iter20, Train set=> loss: 2.5894410610198975, IOU: 0.04228926949489363, Acc: 0.5338558274872449
Finish epoch 6, time elapsed 2.2713046073913574
=========> Loss at epoch 6 is 2.569152902673792
=========> IoU at epoch 6 is 0.04300593010755054
=========> Pixel acc at epoch 6 is 0.5540536016924131
Patience = 5
Scheduler Learning Rate: [0.004357862063693485]
==> epoch7, iter0, Train set=> loss: 2.5543835163116455, IOU: 0.03966921117758286, Acc: 0.5687754105548469
==> epoch7, iter10, Train set=> loss: 2.535245895385742, IOU: 0.04489023776098446, Acc: 0.5883427834024235
==> epoch7, iter20, Train set=> loss: 2.5384469032287598, IOU: 0.05436513542638858, Acc: 0.5850917271205357
Finish epoch 7, time elapsed 2.2623987197875977
=========> Loss at epoch 7 is 2.570094117411861
=========> IoU at epoch 7 is 0.04316315749779823
=========> Pixel acc at epoch 7 is 0.5530740958492771
Patience = 5
Scheduler Learning Rate: [0.0041728265158971455]
==> epoch8, iter0, Train set=> loss: 2.5779268741607666, IOU: 0.041013457988620355, Acc: 0.5453516123246174
==> epoch8, iter10, Train set=> loss: 2.5521175861358643, IOU: 0.04457339041389418, Acc: 0.5711096938775511
==> epoch8, iter20, Train set=> loss: 2.600604295730591, IOU: 0.05008590990665814, Acc: 0.5226502710459183
Finish epoch 8, time elapsed 2.1700568199157715
=========> Loss at epoch 8 is 2.567836779135245
=========> IoU at epoch 8 is 0.04278856390856424
=========> Pixel acc at epoch 8 is 0.5556783455569728
Patience = 4
Scheduler Learning Rate: [0.003969463130731182]
==> epoch9, iter0, Train set=> loss: 2.550645112991333, IOU: 0.03821032260846181, Acc: 0.572807467713648
==> epoch9, iter10, Train set=> loss: 2.5525431632995605, IOU: 0.04332794695749704, Acc: 0.571418606505102
==> epoch9, iter20, Train set=> loss: 2.540731430053711, IOU: 0.043019178882116677, Acc: 0.583740234375
Finish epoch 9, time elapsed 2.23443603515625
=========> Loss at epoch 9 is 2.492106393531517
=========> IoU at epoch 9 is 0.047028895839199024
=========> Pixel acc at epoch 9 is 0.6329172977784864
Patience = 5
Scheduler Learning Rate: [0.0037499999999999994]
==> epoch10, iter0, Train set=> loss: 2.5493903160095215, IOU: 0.04754907862416964, Acc: 0.5777749820631377
==> epoch10, iter10, Train set=> loss: 2.5390384197235107, IOU: 0.04418687571554989, Acc: 0.5863971320950255
==> epoch10, iter20, Train set=> loss: 2.466705083847046, IOU: 0.044682714351838265, Acc: 0.6584285813934949
Finish epoch 10, time elapsed 2.3055219650268555
=========> Loss at epoch 10 is 2.4141656734325267
=========> IoU at epoch 10 is 0.05426827873398162
=========> Pixel acc at epoch 10 is 0.7096080223539069
Patience = 5
Scheduler Learning Rate: [0.0035168416076895004]
==> epoch11, iter0, Train set=> loss: 2.3840441703796387, IOU: 0.062381136095535375, Acc: 0.7404598313934949
==> epoch11, iter10, Train set=> loss: 2.400137186050415, IOU: 0.05840541151872681, Acc: 0.7243764449139031
==> epoch11, iter20, Train set=> loss: 2.4276986122131348, IOU: 0.05433234298444658, Acc: 0.6961956413424745
Finish epoch 11, time elapsed 2.1694490909576416
=========> Loss at epoch 11 is 2.4081780910491943
=========> IoU at epoch 11 is 0.0595345917525688
=========> Pixel acc at epoch 11 is 0.7154627747366308
Patience = 5
Scheduler Learning Rate: [0.0032725424859373683]
==> epoch12, iter0, Train set=> loss: 2.4073996543884277, IOU: 0.05831164496718459, Acc: 0.7162824358258929
==> epoch12, iter10, Train set=> loss: 2.4116482734680176, IOU: 0.05979891424261118, Acc: 0.711723483338648
==> epoch12, iter20, Train set=> loss: 2.3821961879730225, IOU: 0.06246188594842171, Acc: 0.7412121831154337
Finish epoch 12, time elapsed 2.324422597885132
=========> Loss at epoch 12 is 2.4044208791520862
=========> IoU at epoch 12 is 0.06019630890970548
=========> Pixel acc at epoch 12 is 0.7189654637896825
Patience = 5
Scheduler Learning Rate: [0.003019779227044398]
==> epoch13, iter0, Train set=> loss: 2.4067816734313965, IOU: 0.0576281272847629, Acc: 0.7167034538424745
==> epoch13, iter10, Train set=> loss: 2.4727892875671387, IOU: 0.042013397158294, Acc: 0.6507331692442602
==> epoch13, iter20, Train set=> loss: 2.355877637863159, IOU: 0.0521380247739781, Acc: 0.7676005460778061
Finish epoch 13, time elapsed 2.294811487197876
=========> Loss at epoch 13 is 2.406110163088198
=========> IoU at epoch 13 is 0.05592735353527537
=========> Pixel acc at epoch 13 is 0.7172782084839143
Patience = 4
Scheduler Learning Rate: [0.0027613211581691338]
==> epoch14, iter0, Train set=> loss: 2.5103161334991455, IOU: 0.04573678256465426, Acc: 0.6130321269132653
==> epoch14, iter10, Train set=> loss: 2.472188711166382, IOU: 0.05386381231502329, Acc: 0.6511193100286989
==> epoch14, iter20, Train set=> loss: 2.4384143352508545, IOU: 0.05082622646187894, Acc: 0.6848705058195153
Finish epoch 14, time elapsed 2.2690787315368652
=========> Loss at epoch 14 is 2.404870201040197
=========> IoU at epoch 14 is 0.05704780507926493
=========> Pixel acc at epoch 14 is 0.7184280960648147
Patience = 3
Scheduler Learning Rate: [0.0025000000000000005]
==> epoch15, iter0, Train set=> loss: 2.3794846534729004, IOU: 0.06303504679756526, Acc: 0.7438030632174745
==> epoch15, iter10, Train set=> loss: 2.417680025100708, IOU: 0.048435044062726515, Acc: 0.7055925641741071
==> epoch15, iter20, Train set=> loss: 2.368760347366333, IOU: 0.0749919291726622, Acc: 0.7545489875637755
Finish epoch 15, time elapsed 2.1832611560821533
=========> Loss at epoch 15 is 2.4079164840556957
=========> IoU at epoch 15 is 0.06068883688639046
=========> Pixel acc at epoch 15 is 0.7153248435876087
Patience = 5
Scheduler Learning Rate: [0.0022386788418308668]
==> epoch16, iter0, Train set=> loss: 2.3856863975524902, IOU: 0.04626002485920384, Acc: 0.7375575474330357
==> epoch16, iter10, Train set=> loss: 2.4696521759033203, IOU: 0.05512236587718571, Acc: 0.6535931022799745
==> epoch16, iter20, Train set=> loss: 2.487179756164551, IOU: 0.06268218735069019, Acc: 0.6360212053571429
Finish epoch 16, time elapsed 2.2858452796936035
=========> Loss at epoch 16 is 2.4066245202664978
=========> IoU at epoch 16 is 0.05639283056637331
=========> Pixel acc at epoch 16 is 0.7165909701554233
Patience = 4
Scheduler Learning Rate: [0.0019802207729556014]
==> epoch17, iter0, Train set=> loss: 2.470200777053833, IOU: 0.05750427994806616, Acc: 0.65301513671875
==> epoch17, iter10, Train set=> loss: 2.3585188388824463, IOU: 0.05965145274191753, Acc: 0.7647032445790817
==> epoch17, iter20, Train set=> loss: 2.4360759258270264, IOU: 0.06366283613052603, Acc: 0.6871574557557398
Finish epoch 17, time elapsed 2.237957239151001
=========> Loss at epoch 17 is 2.4038970823641175
=========> IoU at epoch 17 is 0.05819975680992554
=========> Pixel acc at epoch 17 is 0.7193225771211262
Patience = 3
Scheduler Learning Rate: [0.0017274575140626316]
==> epoch18, iter0, Train set=> loss: 2.359018564224243, IOU: 0.0589167395252938, Acc: 0.7642062440210459
==> epoch18, iter10, Train set=> loss: 2.457019805908203, IOU: 0.055615746729068785, Acc: 0.6661738181600765
==> epoch18, iter20, Train set=> loss: 2.3597207069396973, IOU: 0.06074816290260528, Acc: 0.7634788046077806
Finish epoch 18, time elapsed 2.2374491691589355
=========> Loss at epoch 18 is 2.4057960863466614
=========> IoU at epoch 18 is 0.061888742959756056
=========> Pixel acc at epoch 18 is 0.7174099207825492
Patience = 5
Scheduler Learning Rate: [0.0014831583923104999]
==> epoch19, iter0, Train set=> loss: 2.4749014377593994, IOU: 0.054623396094276445, Acc: 0.6483191665338011
==> epoch19, iter10, Train set=> loss: 2.4244649410247803, IOU: 0.0564965284383648, Acc: 0.6987055564413265
==> epoch19, iter20, Train set=> loss: 2.483313798904419, IOU: 0.05599107598834758, Acc: 0.6399311922034439
Finish epoch 19, time elapsed 2.2806968688964844
=========> Loss at epoch 19 is 2.403784010145399
=========> IoU at epoch 19 is 0.057884423078470686
=========> Pixel acc at epoch 19 is 0.7194472032519605
Patience = 4
Scheduler Learning Rate: [0.0012500000000000005]
==> epoch20, iter0, Train set=> loss: 2.4489235877990723, IOU: 0.05419503143545542, Acc: 0.6743039500956632
==> epoch20, iter10, Train set=> loss: 2.3190207481384277, IOU: 0.06094622027166162, Acc: 0.8042515345982143
==> epoch20, iter20, Train set=> loss: 2.4736289978027344, IOU: 0.05315322405683112, Acc: 0.6495822205835459
Finish epoch 20, time elapsed 2.269268035888672
=========> Loss at epoch 20 is 2.4021066736291954
=========> IoU at epoch 20 is 0.061358528394190516
=========> Pixel acc at epoch 20 is 0.7211039086858703
Patience = 3
Scheduler Learning Rate: [0.0010305368692688174]
==> epoch21, iter0, Train set=> loss: 2.3906266689300537, IOU: 0.04350868653110769, Acc: 0.7325912786989796
==> epoch21, iter10, Train set=> loss: 2.452598810195923, IOU: 0.053379134075524, Acc: 0.6705870336415817
==> epoch21, iter20, Train set=> loss: 2.4302995204925537, IOU: 0.052572385156798504, Acc: 0.6929308832908163
Finish epoch 21, time elapsed 2.343898296356201
=========> Loss at epoch 21 is 2.402192822209111
=========> IoU at epoch 21 is 0.06173183891809854
=========> Pixel acc at epoch 21 is 0.7210061324877172
Patience = 2
Scheduler Learning Rate: [0.0008271734841028552]
==> epoch22, iter0, Train set=> loss: 2.3341493606567383, IOU: 0.06518830426911815, Acc: 0.7890687280771683
==> epoch22, iter10, Train set=> loss: 2.381446599960327, IOU: 0.06618224938207626, Acc: 0.7417154117506377
==> epoch22, iter20, Train set=> loss: 2.353513717651367, IOU: 0.06799716025432243, Acc: 0.7696570571588011
Finish epoch 22, time elapsed 2.269314765930176
=========> Loss at epoch 22 is 2.4014031180629023
=========> IoU at epoch 22 is 0.06082096707588544
=========> Pixel acc at epoch 22 is 0.7217978825644841
Patience = 1
Scheduler Learning Rate: [0.0006421379363065149]
==> epoch23, iter0, Train set=> loss: 2.373182535171509, IOU: 0.059580860601474925, Acc: 0.7500286491549745
==> epoch23, iter10, Train set=> loss: 2.426551103591919, IOU: 0.06824241864588111, Acc: 0.6966154137436225
==> epoch23, iter20, Train set=> loss: 2.414518356323242, IOU: 0.05151248092966306, Acc: 0.7086854272959183
Finish epoch 23, time elapsed 2.1207919120788574
=========> Loss at epoch 23 is 2.4010291982580116
=========> IoU at epoch 23 is 0.06203278591623672
=========> Pixel acc at epoch 23 is 0.7221652283960458
Patience = 5
Scheduler Learning Rate: [0.0004774575140626317]
==> epoch24, iter0, Train set=> loss: 2.3855791091918945, IOU: 0.05304045911020341, Acc: 0.737602389588648
==> epoch24, iter10, Train set=> loss: 2.4300296306610107, IOU: 0.06263085263402159, Acc: 0.6931513572225765
==> epoch24, iter20, Train set=> loss: 2.4759960174560547, IOU: 0.06436014653586736, Acc: 0.6471769371811225
Finish epoch 24, time elapsed 2.2286953926086426
=========> Loss at epoch 24 is 2.401550116362395
=========> IoU at epoch 24 is 0.06313403631886737
=========> Pixel acc at epoch 24 is 0.72163822234623
Patience = 5
Scheduler Learning Rate: [0.00033493649053890326]
==> epoch25, iter0, Train set=> loss: 2.4328243732452393, IOU: 0.07021958496147633, Acc: 0.6903748804209183
==> epoch25, iter10, Train set=> loss: 2.3727099895477295, IOU: 0.062212874130615166, Acc: 0.7504758250956632
==> epoch25, iter20, Train set=> loss: 2.3918912410736084, IOU: 0.0646748697074975, Acc: 0.7313008211096939
Finish epoch 25, time elapsed 2.3427796363830566
=========> Loss at epoch 25 is 2.401521921157837
=========> IoU at epoch 25 is 0.06332492877135582
=========> Pixel acc at epoch 25 is 0.7216596653852514
Patience = 5
Scheduler Learning Rate: [0.00021613635589349758]
==> epoch26, iter0, Train set=> loss: 2.3261373043060303, IOU: 0.07970497007689167, Acc: 0.7970518773915817
==> epoch26, iter10, Train set=> loss: 2.4030444622039795, IOU: 0.05993985502445644, Acc: 0.7201376155931123
==> epoch26, iter20, Train set=> loss: 2.427872896194458, IOU: 0.05369583068646369, Acc: 0.6953249561543368
Finish epoch 26, time elapsed 2.3106777667999268
=========> Loss at epoch 26 is 2.4008775463810674
=========> IoU at epoch 26 is 0.061854144795268844
=========> Pixel acc at epoch 26 is 0.722309655198885
Patience = 4
Scheduler Learning Rate: [0.00012235870926211617]
==> epoch27, iter0, Train set=> loss: 2.473721981048584, IOU: 0.055593836059491405, Acc: 0.6494514309630102
==> epoch27, iter10, Train set=> loss: 2.477604389190674, IOU: 0.060422056953225556, Acc: 0.6455539002710459
==> epoch27, iter20, Train set=> loss: 2.416642189025879, IOU: 0.06172322033616419, Acc: 0.7065280213647959
Finish epoch 27, time elapsed 2.2799222469329834
=========> Loss at epoch 27 is 2.4024735026889377
=========> IoU at epoch 27 is 0.0639840707708622
=========> Pixel acc at epoch 27 is 0.7207047212331114
Patience = 5
Scheduler Learning Rate: [5.463099816548578e-05]
==> epoch28, iter0, Train set=> loss: 2.5185751914978027, IOU: 0.059081973938950004, Acc: 0.6045993104272959
==> epoch28, iter10, Train set=> loss: 2.4037396907806396, IOU: 0.0678898758170468, Acc: 0.7194624920280612
==> epoch28, iter20, Train set=> loss: 2.43110990524292, IOU: 0.06810988458756367, Acc: 0.6920626893335459
Finish epoch 28, time elapsed 2.3734188079833984
=========> Loss at epoch 28 is 2.401330206129286
=========> IoU at epoch 28 is 0.06331960534545625
=========> Pixel acc at epoch 28 is 0.721852458974041
Patience = 4
Scheduler Learning Rate: [1.3695261579316498e-05]
==> epoch29, iter0, Train set=> loss: 2.4557032585144043, IOU: 0.06937982244452397, Acc: 0.6674742406728317
==> epoch29, iter10, Train set=> loss: 2.428004026412964, IOU: 0.0675929771133541, Acc: 0.6951505699936225
==> epoch29, iter20, Train set=> loss: 2.4131226539611816, IOU: 0.061976278478049866, Acc: 0.7100319375797194
Finish epoch 29, time elapsed 2.314852476119995
=========> Loss at epoch 29 is 2.4009278085496693
=========> IoU at epoch 29 is 0.06305681849711087
=========> Pixel acc at epoch 29 is 0.7222563059511999
Patience = 3
Scheduler Learning Rate: [0.0]
==> epoch30, iter0, Train set=> loss: 2.500507354736328, IOU: 0.05319156444338273, Acc: 0.6226545061383929
==> epoch30, iter10, Train set=> loss: 2.447326421737671, IOU: 0.058694828875750935, Acc: 0.6758435307716837
==> epoch30, iter20, Train set=> loss: 2.369459867477417, IOU: 0.06513665229861841, Acc: 0.7536969866071429
Finish epoch 30, time elapsed 2.3079330921173096
=========> Loss at epoch 30 is 2.4030133529945656
=========> IoU at epoch 30 is 0.06395809481666626
=========> Pixel acc at epoch 30 is 0.7201675657242064
Patience = 2
Scheduler Learning Rate: [1.3695261579316776e-05]
==> epoch31, iter0, Train set=> loss: 2.350282907485962, IOU: 0.07110120943289203, Acc: 0.77288818359375
==> epoch31, iter10, Train set=> loss: 2.4524199962615967, IOU: 0.06227610202358764, Acc: 0.6707751215720663
==> epoch31, iter20, Train set=> loss: 2.4670352935791016, IOU: 0.051110682354095674, Acc: 0.6561391402264031
Finish epoch 31, time elapsed 2.203803539276123
=========> Loss at epoch 31 is 2.4011949168311224
=========> IoU at epoch 31 is 0.06327055536324572
=========> Pixel acc at epoch 31 is 0.7219871238425926
Patience = 1
Scheduler Learning Rate: [5.463099816548689e-05]
==> epoch32, iter0, Train set=> loss: 2.391026496887207, IOU: 0.05157067629847289, Acc: 0.7321876992984694
==> epoch32, iter10, Train set=> loss: 2.428670883178711, IOU: 0.0548693152303239, Acc: 0.6945028499681123
==> epoch32, iter20, Train set=> loss: 2.3371691703796387, IOU: 0.07421444106100558, Acc: 0.7860381457270408
Finish epoch 32, time elapsed 2.1226749420166016
=========> Loss at epoch 32 is 2.4020749816188105
=========> IoU at epoch 32 is 0.06402926099068801
=========> Pixel acc at epoch 32 is 0.7211066121327002
Patience = 5
Scheduler Learning Rate: [0.00012235870926211837]
==> epoch33, iter0, Train set=> loss: 2.4202287197113037, IOU: 0.06292756060764387, Acc: 0.70294189453125
==> epoch33, iter10, Train set=> loss: 2.4858152866363525, IOU: 0.05663132660989781, Acc: 0.6373540138711735
==> epoch33, iter20, Train set=> loss: 2.3109378814697266, IOU: 0.09636949210763722, Acc: 0.8122371751434949
Finish epoch 33, time elapsed 2.3860902786254883
=========> Loss at epoch 33 is 2.400902995356807
=========> IoU at epoch 33 is 0.0625141806493203
=========> Pixel acc at epoch 33 is 0.7222817165060468
Patience = 4
Scheduler Learning Rate: [0.0002161363558935022]
==> epoch34, iter0, Train set=> loss: 2.32677960395813, IOU: 0.09010860495175532, Acc: 0.7964452626753826
==> epoch34, iter10, Train set=> loss: 2.410330295562744, IOU: 0.06033179758185079, Acc: 0.7128495196906888
==> epoch34, iter20, Train set=> loss: 2.375962734222412, IOU: 0.08234001915778938, Acc: 0.7472135582748725
Finish epoch 34, time elapsed 2.2104902267456055
=========> Loss at epoch 34 is 2.400731837307965
=========> IoU at epoch 34 is 0.06239070432855013
=========> Pixel acc at epoch 34 is 0.7224502528876132
Patience = 3
Scheduler Learning Rate: [0.0003349364905389097]
==> epoch35, iter0, Train set=> loss: 2.38808536529541, IOU: 0.0738951261470991, Acc: 0.7351186324139031
==> epoch35, iter10, Train set=> loss: 2.394329071044922, IOU: 0.06185701978730377, Acc: 0.7288432218590561
==> epoch35, iter20, Train set=> loss: 2.432875394821167, IOU: 0.05366981337333791, Acc: 0.6902914241868623
Finish epoch 35, time elapsed 2.1830644607543945
=========> Loss at epoch 35 is 2.4011590480804443
=========> IoU at epoch 35 is 0.06372945555872123
=========> Pixel acc at epoch 35 is 0.7220283121929326
Patience = 2
Scheduler Learning Rate: [0.00047745751406264074]
==> epoch36, iter0, Train set=> loss: 2.351827621459961, IOU: 0.06762842212254108, Acc: 0.7713585678411989
==> epoch36, iter10, Train set=> loss: 2.3686928749084473, IOU: 0.06180517496826173, Acc: 0.7544605488679847
==> epoch36, iter20, Train set=> loss: 2.3328957557678223, IOU: 0.06542809025963167, Acc: 0.7902919224330357
Finish epoch 36, time elapsed 2.1117019653320312
=========> Loss at epoch 36 is 2.4061142162040428
=========> IoU at epoch 36 is 0.06355228462125963
=========> Pixel acc at epoch 36 is 0.7170685944733797
Patience = 1
Scheduler Learning Rate: [0.0006421379363065274]
==> epoch37, iter0, Train set=> loss: 2.4493699073791504, IOU: 0.07864348053396747, Acc: 0.6737994758450255
==> epoch37, iter10, Train set=> loss: 2.436609983444214, IOU: 0.05684589699617451, Acc: 0.6865620515784439
==> epoch37, iter20, Train set=> loss: 2.3238770961761475, IOU: 0.06913072609233326, Acc: 0.7993076869419643
Finish epoch 37, time elapsed 2.3078246116638184
=========> Loss at epoch 37 is 2.4034293669241444
=========> IoU at epoch 37 is 0.06303376307379566
=========> Pixel acc at epoch 37 is 0.7197459202865175
Patience = 0
==> Training stopped early at epoch:37, best_loss = 2.4020749816188105, best_acc = 0.7211066121327002, best_iou_score = 0.06402926099068801, best_iteration=32
Loading Best model from ./plots/4b_augmentation_annealing/best_model.pth as per the IOU score and patience level defined for early stopping..
Test Performance
Test Loss: is 2.424327753208302
Test IoU: is 0.058508174410596726
Test Pixel acc: is 0.6988493096891534


==> graphs/4c_weights/output.txt <==
Imbalance weights are:  tensor([0.2973, 0.9944, 0.9955, 0.9897, 0.9947, 0.9926, 0.9796, 0.9917, 0.9792,
        0.9889, 0.9913, 0.9871, 0.9835, 0.9900, 0.9911, 0.9032, 0.9965, 0.9973,
        0.9838, 0.9868, 0.9857], device='cuda:0')
=========> Loss at epoch 0 is 3.043045017454359
=========> IoU at epoch 0 is 0.0013179128668180126
=========> Pixel acc at epoch 0 is 0.01870799046615174
==> epoch0, iter0, Train set=> loss: 3.034816026687622, IOU: 0.006757162798162857, Acc: 0.040041553730867346
==> epoch0, iter10, Train set=> loss: 2.940681219100952, IOU: 0.018851493373133205, Acc: 0.284786302216199
==> epoch0, iter20, Train set=> loss: 2.7907283306121826, IOU: 0.034650844162365975, Acc: 0.4575905313297194
Finish epoch 0, time elapsed 2.5471155643463135
=========> Loss at epoch 0 is 2.883671248400653
=========> IoU at epoch 0 is 0.027509142796953816
=========> Pixel acc at epoch 0 is 0.33059539679587113
Patience = 5
Scheduler Learning Rate: [0.0049863047384206835]
==> epoch1, iter0, Train set=> loss: 2.720048666000366, IOU: 0.041702294520951685, Acc: 0.5089086415816326
==> epoch1, iter10, Train set=> loss: 2.7428231239318848, IOU: 0.04837747585930834, Acc: 0.5665470045440051
==> epoch1, iter20, Train set=> loss: 2.593292474746704, IOU: 0.04688128164447377, Acc: 0.6713680345184949
Finish epoch 1, time elapsed 2.395507335662842
=========> Loss at epoch 1 is 2.745628798449481
=========> IoU at epoch 1 is 0.040256877054378915
=========> Pixel acc at epoch 1 is 0.5348167598202477
Patience = 5
Scheduler Learning Rate: [0.004945369001834514]
==> epoch2, iter0, Train set=> loss: 2.5278637409210205, IOU: 0.06145273337107282, Acc: 0.7240787428252551
==> epoch2, iter10, Train set=> loss: 2.6619975566864014, IOU: 0.0614128173576802, Acc: 0.6723695093271683
==> epoch2, iter20, Train set=> loss: 2.716822385787964, IOU: 0.05527609576002052, Acc: 0.6285263372927296
Finish epoch 2, time elapsed 2.317415237426758
=========> Loss at epoch 2 is 2.696274518966675
=========> IoU at epoch 2 is 0.05119283681742704
=========> Pixel acc at epoch 2 is 0.6134522314785289
Patience = 5
Scheduler Learning Rate: [0.0048776412907378846]
==> epoch3, iter0, Train set=> loss: 2.687318801879883, IOU: 0.06385459963580595, Acc: 0.6469963229432398
==> epoch3, iter10, Train set=> loss: 2.6274685859680176, IOU: 0.05430582528207846, Acc: 0.6739975286989796
==> epoch3, iter20, Train set=> loss: 2.8185341358184814, IOU: 0.0486859707835902, Acc: 0.548713528380102
Finish epoch 3, time elapsed 2.5134994983673096
=========> Loss at epoch 3 is 2.667809574692338
=========> IoU at epoch 3 is 0.05558539437514109
=========> Pixel acc at epoch 3 is 0.6886874498063115
Patience = 5
Scheduler Learning Rate: [0.004783863644106502]
==> epoch4, iter0, Train set=> loss: 2.661771297454834, IOU: 0.06287245603966433, Acc: 0.6828252052774235
==> epoch4, iter10, Train set=> loss: 2.5744714736938477, IOU: 0.085822807049916, Acc: 0.7692024075255102
==> epoch4, iter20, Train set=> loss: 2.635263681411743, IOU: 0.04618213406246006, Acc: 0.6907286352040817
Finish epoch 4, time elapsed 2.3223202228546143
=========> Loss at epoch 4 is 2.6696420510609946
=========> IoU at epoch 4 is 0.05819801452165215
=========> Pixel acc at epoch 4 is 0.6853223136042613
Patience = 5
Scheduler Learning Rate: [0.004665063509461097]
==> epoch5, iter0, Train set=> loss: 2.659789562225342, IOU: 0.0709882578443091, Acc: 0.6645532724808674
==> epoch5, iter10, Train set=> loss: 2.619478940963745, IOU: 0.06046231915028676, Acc: 0.7132095025510204
==> epoch5, iter20, Train set=> loss: 2.665233612060547, IOU: 0.04464543297609974, Acc: 0.69549560546875
Finish epoch 5, time elapsed 2.355964183807373
=========> Loss at epoch 5 is 2.6682219858522767
=========> IoU at epoch 5 is 0.05980315731386267
=========> Pixel acc at epoch 5 is 0.696258272731836
Patience = 5
Scheduler Learning Rate: [0.0045225424859373685]
==> epoch6, iter0, Train set=> loss: 2.62414288520813, IOU: 0.06539005984241184, Acc: 0.7201899314413265
==> epoch6, iter10, Train set=> loss: 2.6510345935821533, IOU: 0.06695673974906255, Acc: 0.6890906509088011
==> epoch6, iter20, Train set=> loss: 2.598316192626953, IOU: 0.060588320761238296, Acc: 0.7171145069355868
Finish epoch 6, time elapsed 2.409303903579712
=========> Loss at epoch 6 is 2.6876206221403898
=========> IoU at epoch 6 is 0.05687363065322253
=========> Pixel acc at epoch 6 is 0.6407897718549225
Patience = 4
Scheduler Learning Rate: [0.004357862063693485]
==> epoch7, iter0, Train set=> loss: 2.620805263519287, IOU: 0.06185071856565061, Acc: 0.7105438855229592
==> epoch7, iter10, Train set=> loss: 2.7214808464050293, IOU: 0.05549633490965451, Acc: 0.6482556401466837
==> epoch7, iter20, Train set=> loss: 2.5903120040893555, IOU: 0.07295220067289024, Acc: 0.7168168048469388
Finish epoch 7, time elapsed 2.4170684814453125
=========> Loss at epoch 7 is 2.666078699959649
=========> IoU at epoch 7 is 0.06124034477201287
=========> Pixel acc at epoch 7 is 0.6861049014875048
Patience = 5
Scheduler Learning Rate: [0.0041728265158971455]
==> epoch8, iter0, Train set=> loss: 2.7097654342651367, IOU: 0.06094787779351266, Acc: 0.6595683195153061
==> epoch8, iter10, Train set=> loss: 2.6346065998077393, IOU: 0.06794718608245388, Acc: 0.7094265684789541
==> epoch8, iter20, Train set=> loss: 2.7749762535095215, IOU: 0.0401334072429704, Acc: 0.6182275888871174
Finish epoch 8, time elapsed 2.3887569904327393
=========> Loss at epoch 8 is 2.664625468077483
=========> IoU at epoch 8 is 0.061472749375417274
=========> Pixel acc at epoch 8 is 0.6926065342586687
Patience = 5
Scheduler Learning Rate: [0.003969463130731182]
==> epoch9, iter0, Train set=> loss: 2.691110372543335, IOU: 0.07058885518288677, Acc: 0.6727195272640306
==> epoch9, iter10, Train set=> loss: 2.67146372795105, IOU: 0.06599107577095845, Acc: 0.6987043108258929
==> epoch9, iter20, Train set=> loss: 2.7884111404418945, IOU: 0.04687594970566752, Acc: 0.5912276287468112
Finish epoch 9, time elapsed 2.377614974975586
=========> Loss at epoch 9 is 2.6572423422778093
=========> IoU at epoch 9 is 0.0640070837782984
=========> Pixel acc at epoch 9 is 0.7011885201129063
Patience = 5
Scheduler Learning Rate: [0.0037499999999999994]
==> epoch10, iter0, Train set=> loss: 2.6063287258148193, IOU: 0.05965554224158973, Acc: 0.7291558713329082
==> epoch10, iter10, Train set=> loss: 2.647568702697754, IOU: 0.042771643903052964, Acc: 0.7133402921715561
==> epoch10, iter20, Train set=> loss: 2.6835405826568604, IOU: 0.048452013831485174, Acc: 0.6742740553252551
Finish epoch 10, time elapsed 2.3461923599243164
=========> Loss at epoch 10 is 2.6575692053194397
=========> IoU at epoch 10 is 0.06413576056626327
=========> Pixel acc at epoch 10 is 0.7073892860095429
Patience = 5
Scheduler Learning Rate: [0.0035168416076895004]
==> epoch11, iter0, Train set=> loss: 2.6460752487182617, IOU: 0.07900786376860824, Acc: 0.6917836714764031
==> epoch11, iter10, Train set=> loss: 2.6778223514556885, IOU: 0.06491767656256504, Acc: 0.6552535076530612
==> epoch11, iter20, Train set=> loss: 2.6603152751922607, IOU: 0.049657103374524704, Acc: 0.6973316426179847
Finish epoch 11, time elapsed 2.380415916442871
=========> Loss at epoch 11 is 2.661211446479515
=========> IoU at epoch 11 is 0.06222697276956767
=========> Pixel acc at epoch 11 is 0.6920943279655613
Patience = 4
Scheduler Learning Rate: [0.0032725424859373683]
==> epoch12, iter0, Train set=> loss: 2.774961233139038, IOU: 0.04949008502816323, Acc: 0.6019810267857143
==> epoch12, iter10, Train set=> loss: 2.575388193130493, IOU: 0.07220597857633575, Acc: 0.7408845862563775
==> epoch12, iter20, Train set=> loss: 2.739136219024658, IOU: 0.057084838697619704, Acc: 0.629814303651148
Finish epoch 12, time elapsed 2.4093923568725586
=========> Loss at epoch 12 is 2.6629988529064037
=========> IoU at epoch 12 is 0.06217296449771692
=========> Pixel acc at epoch 12 is 0.693760481623205
Patience = 3
Scheduler Learning Rate: [0.003019779227044398]
==> epoch13, iter0, Train set=> loss: 2.5704855918884277, IOU: 0.05770065820462347, Acc: 0.7574313416772959
==> epoch13, iter10, Train set=> loss: 2.682852268218994, IOU: 0.055066614643166284, Acc: 0.6520560128348214
==> epoch13, iter20, Train set=> loss: 2.6107892990112305, IOU: 0.07673984457461994, Acc: 0.7156982421875
Finish epoch 13, time elapsed 2.401296377182007
=========> Loss at epoch 13 is 2.6575620527620667
=========> IoU at epoch 13 is 0.06368108363701976
=========> Pixel acc at epoch 13 is 0.6947944531545256
Patience = 2
Scheduler Learning Rate: [0.0027613211581691338]
==> epoch14, iter0, Train set=> loss: 2.635895013809204, IOU: 0.08247883081762494, Acc: 0.7019977180325255
==> epoch14, iter10, Train set=> loss: 2.5752737522125244, IOU: 0.06543421977622112, Acc: 0.7462469606983418
==> epoch14, iter20, Train set=> loss: 2.583761215209961, IOU: 0.08480600308517648, Acc: 0.7431466238839286
Finish epoch 14, time elapsed 2.252258539199829
=========> Loss at epoch 14 is 2.6671855096463806
=========> IoU at epoch 14 is 0.060988396046381926
=========> Pixel acc at epoch 14 is 0.6843111968094528
Patience = 1
Scheduler Learning Rate: [0.0025000000000000005]
==> epoch15, iter0, Train set=> loss: 2.651592254638672, IOU: 0.06537360055262258, Acc: 0.6835090481505102
==> epoch15, iter10, Train set=> loss: 2.7086877822875977, IOU: 0.0488486386078211, Acc: 0.64874267578125
==> epoch15, iter20, Train set=> loss: 2.6305174827575684, IOU: 0.06466291934016904, Acc: 0.7040318080357143
Finish epoch 15, time elapsed 2.412421703338623
=========> Loss at epoch 15 is 2.666712690282751
=========> IoU at epoch 15 is 0.0612480552925004
=========> Pixel acc at epoch 15 is 0.673467477811437
Patience = 0
==> Training stopped early at epoch:15, best_loss = 2.6575692053194397, best_acc = 0.7073892860095429, best_iou_score = 0.06413576056626327, best_iteration=10
Loading Best model from ./plots/4c_weights_augmentation_annealing/best_model.pth as per the IOU score and patience level defined for early stopping..
Test Performance
Test Loss: is 2.6869452706089727
Test IoU: is 0.059617673886200304
Test Pixel acc: is 0.6897721870866401


==> graphs/5a_custom/output.txt <==
Imbalance weights are:  tensor([0.2973, 0.9944, 0.9955, 0.9897, 0.9947, 0.9927, 0.9796, 0.9917, 0.9792,
        0.9889, 0.9913, 0.9871, 0.9835, 0.9900, 0.9911, 0.9032, 0.9965, 0.9973,
        0.9838, 0.9868, 0.9858], device='cuda:0')
=========> Loss at epoch 0 is 3.0592933142626726
=========> IoU at epoch 0 is 0.0017258176022821518
=========> Pixel acc at epoch 0 is 0.023639778719647578
==> epoch0, iter0, Train set=> loss: 3.0329363346099854, IOU: 0.004315605975126406, Acc: 0.05920908402423469
==> epoch0, iter10, Train set=> loss: 2.9311516284942627, IOU: 0.018265272812011943, Acc: 0.29042271205357145
==> epoch0, iter20, Train set=> loss: 2.924166202545166, IOU: 0.022441019584239476, Acc: 0.33223054846938777
Finish epoch 0, time elapsed 3.802541732788086
=========> Loss at epoch 0 is 2.9035464039555303
=========> IoU at epoch 0 is 0.023376003388760752
=========> Pixel acc at epoch 0 is 0.32708276127291186
Patience = 5
Scheduler Learning Rate: [0.0049863047384206835]
==> epoch1, iter0, Train set=> loss: 2.823437213897705, IOU: 0.032163869641952295, Acc: 0.45602852957589285
==> epoch1, iter10, Train set=> loss: 2.757418632507324, IOU: 0.03840618971018957, Acc: 0.5365264269770408
==> epoch1, iter20, Train set=> loss: 2.7877743244171143, IOU: 0.03792628243023579, Acc: 0.5138911033163265
Finish epoch 1, time elapsed 3.7704243659973145
=========> Loss at epoch 1 is 2.776144787117287
=========> IoU at epoch 1 is 0.038780419217011745
=========> Pixel acc at epoch 1 is 0.5275429838819209
Patience = 5
Scheduler Learning Rate: [0.004945369001834514]
==> epoch2, iter0, Train set=> loss: 2.7097012996673584, IOU: 0.03572210224064252, Acc: 0.5559891681281888
==> epoch2, iter10, Train set=> loss: 2.79376482963562, IOU: 0.04460579528035323, Acc: 0.5030679508131377
==> epoch2, iter20, Train set=> loss: 2.699132204055786, IOU: 0.047076266978174436, Acc: 0.5691951829559949
Finish epoch 2, time elapsed 3.590742588043213
=========> Loss at epoch 2 is 2.790952717816388
=========> IoU at epoch 2 is 0.04004985755729061
=========> Pixel acc at epoch 2 is 0.468800728841884
Patience = 5
Scheduler Learning Rate: [0.0048776412907378846]
==> epoch3, iter0, Train set=> loss: 2.7000348567962646, IOU: 0.0431208953004369, Acc: 0.5761482083067602
==> epoch3, iter10, Train set=> loss: 2.669769763946533, IOU: 0.048759798320469346, Acc: 0.5789147201849489
==> epoch3, iter20, Train set=> loss: 2.7723641395568848, IOU: 0.046971599758209484, Acc: 0.5063264807876275
Finish epoch 3, time elapsed 3.7138941287994385
=========> Loss at epoch 3 is 2.749132827476219
=========> IoU at epoch 3 is 0.04559169374364126
=========> Pixel acc at epoch 3 is 0.5365688793963765
Patience = 5
Scheduler Learning Rate: [0.004783863644106502]
==> epoch4, iter0, Train set=> loss: 2.702737808227539, IOU: 0.039944038268987084, Acc: 0.58258056640625
==> epoch4, iter10, Train set=> loss: 2.8680837154388428, IOU: 0.034204895471266976, Acc: 0.43552569953762754
==> epoch4, iter20, Train set=> loss: 2.71448016166687, IOU: 0.056181214651237585, Acc: 0.5640545280612245
Finish epoch 4, time elapsed 3.5801870822906494
=========> Loss at epoch 4 is 2.773502544120506
=========> IoU at epoch 4 is 0.04219556682974925
=========> Pixel acc at epoch 4 is 0.4838749730577995
Patience = 4
Scheduler Learning Rate: [0.004665063509461097]
==> epoch5, iter0, Train set=> loss: 2.703300952911377, IOU: 0.04480351226488799, Acc: 0.5603052256058674
==> epoch5, iter10, Train set=> loss: 2.747655153274536, IOU: 0.04878655769450379, Acc: 0.5218069893973214
==> epoch5, iter20, Train set=> loss: 2.7967047691345215, IOU: 0.038819405827558946, Acc: 0.5156798070790817
Finish epoch 5, time elapsed 3.639521598815918
=========> Loss at epoch 5 is 2.716147705360695
=========> IoU at epoch 5 is 0.05076003592236851
=========> Pixel acc at epoch 5 is 0.6078152034468302
Patience = 5
Scheduler Learning Rate: [0.0045225424859373685]
==> epoch6, iter0, Train set=> loss: 2.646437883377075, IOU: 0.053888281024804224, Acc: 0.6260924047353317
==> epoch6, iter10, Train set=> loss: 2.7445449829101562, IOU: 0.04835820286633416, Acc: 0.5794939313616071
==> epoch6, iter20, Train set=> loss: 2.69952392578125, IOU: 0.061895375040090676, Acc: 0.6184380978954082
Finish epoch 6, time elapsed 3.581782341003418
=========> Loss at epoch 6 is 2.658738966341372
=========> IoU at epoch 6 is 0.05924495766472765
=========> Pixel acc at epoch 6 is 0.6976867629647345
Patience = 5
Scheduler Learning Rate: [0.004357862063693485]
==> epoch7, iter0, Train set=> loss: 2.622905731201172, IOU: 0.05260434945546685, Acc: 0.6964173608896683
==> epoch7, iter10, Train set=> loss: 2.595292091369629, IOU: 0.062818773509014, Acc: 0.7299742406728317
==> epoch7, iter20, Train set=> loss: 2.6460862159729004, IOU: 0.05178880311752454, Acc: 0.6841343470982143
Finish epoch 7, time elapsed 3.6204187870025635
=========> Loss at epoch 7 is 2.676841073566013
=========> IoU at epoch 7 is 0.058579941253630245
=========> Pixel acc at epoch 7 is 0.6388810553518282
Patience = 4
Scheduler Learning Rate: [0.0041728265158971455]
==> epoch8, iter0, Train set=> loss: 2.622098922729492, IOU: 0.08123579694495787, Acc: 0.6886185626594388
==> epoch8, iter10, Train set=> loss: 2.463780164718628, IOU: 0.08189897194331616, Acc: 0.7900129045758929
==> epoch8, iter20, Train set=> loss: 2.6695408821105957, IOU: 0.06628962942874098, Acc: 0.6703653140943877
Finish epoch 8, time elapsed 3.7877302169799805
=========> Loss at epoch 8 is 2.652158013096562
=========> IoU at epoch 8 is 0.0645989595869058
=========> Pixel acc at epoch 8 is 0.6882522133202239
Patience = 5
Scheduler Learning Rate: [0.003969463130731182]
==> epoch9, iter0, Train set=> loss: 2.55838680267334, IOU: 0.054356082787705984, Acc: 0.7625819614955357
==> epoch9, iter10, Train set=> loss: 2.5826570987701416, IOU: 0.05756440284204937, Acc: 0.7299866968271683
==> epoch9, iter20, Train set=> loss: 2.5864663124084473, IOU: 0.07099055293415774, Acc: 0.7232566366390306
Finish epoch 9, time elapsed 3.6120429039001465
=========> Loss at epoch 9 is 2.652287421403108
=========> IoU at epoch 9 is 0.0627446985132488
=========> Pixel acc at epoch 9 is 0.6972599689832529
Patience = 4
Scheduler Learning Rate: [0.0037499999999999994]
==> epoch10, iter0, Train set=> loss: 2.5740153789520264, IOU: 0.05616784064790992, Acc: 0.7497135084502551
==> epoch10, iter10, Train set=> loss: 2.6219329833984375, IOU: 0.05783778122715966, Acc: 0.6816256776147959
==> epoch10, iter20, Train set=> loss: 2.6224589347839355, IOU: 0.05600151131083497, Acc: 0.681342922911352
Finish epoch 10, time elapsed 3.654582977294922
=========> Loss at epoch 10 is 2.6498209635416665
=========> IoU at epoch 10 is 0.06661770109140616
=========> Pixel acc at epoch 10 is 0.7157426230040627
Patience = 5
Scheduler Learning Rate: [0.0035168416076895004]
==> epoch11, iter0, Train set=> loss: 2.6396100521087646, IOU: 0.07089138807760964, Acc: 0.6870092275191326
==> epoch11, iter10, Train set=> loss: 2.667273998260498, IOU: 0.059367524789372544, Acc: 0.6798556580835459
==> epoch11, iter20, Train set=> loss: 2.59354567527771, IOU: 0.0651453289718272, Acc: 0.7286040636957908
Finish epoch 11, time elapsed 3.631192445755005
=========> Loss at epoch 11 is 2.6479777495066323
=========> IoU at epoch 11 is 0.0653477953111769
=========> Pixel acc at epoch 11 is 0.71328963714392
Patience = 4
Scheduler Learning Rate: [0.0032725424859373683]
==> epoch12, iter0, Train set=> loss: 2.4998602867126465, IOU: 0.07653367970455281, Acc: 0.7932789082429847
==> epoch12, iter10, Train set=> loss: 2.53617000579834, IOU: 0.0825889453646214, Acc: 0.7649224728954082
==> epoch12, iter20, Train set=> loss: 2.6816012859344482, IOU: 0.06358955574271398, Acc: 0.6444054428411989
Finish epoch 12, time elapsed 3.5316619873046875
=========> Loss at epoch 12 is 2.643268284974275
=========> IoU at epoch 12 is 0.06876519708913383
=========> Pixel acc at epoch 12 is 0.7101250357999102
Patience = 5
Scheduler Learning Rate: [0.003019779227044398]
==> epoch13, iter0, Train set=> loss: 2.5772626399993896, IOU: 0.0883499626260354, Acc: 0.736259616151148
==> epoch13, iter10, Train set=> loss: 2.6401803493499756, IOU: 0.07427211955008986, Acc: 0.6957696408641582
==> epoch13, iter20, Train set=> loss: 2.6226413249969482, IOU: 0.08367203471954338, Acc: 0.6916279695471939
Finish epoch 13, time elapsed 3.5993711948394775
=========> Loss at epoch 13 is 2.655895144851119
=========> IoU at epoch 13 is 0.06341304744481195
=========> Pixel acc at epoch 13 is 0.6845688454418225
Patience = 4
Scheduler Learning Rate: [0.0027613211581691338]
==> epoch14, iter0, Train set=> loss: 2.644742488861084, IOU: 0.0644271385535646, Acc: 0.6863714724170918
==> epoch14, iter10, Train set=> loss: 2.6143736839294434, IOU: 0.05125696433810247, Acc: 0.7090952347735969
==> epoch14, iter20, Train set=> loss: 2.484537363052368, IOU: 0.07906751573922702, Acc: 0.7777647680165817
Finish epoch 14, time elapsed 3.677603006362915
=========> Loss at epoch 14 is 2.6499491267734103
=========> IoU at epoch 14 is 0.06593140289617751
=========> Pixel acc at epoch 14 is 0.6981919753578515
Patience = 3
Scheduler Learning Rate: [0.0025000000000000005]
==> epoch15, iter0, Train set=> loss: 2.719926357269287, IOU: 0.061081045972751546, Acc: 0.6008749202806123
==> epoch15, iter10, Train set=> loss: 2.6087522506713867, IOU: 0.07449322188852306, Acc: 0.7071682676977041
==> epoch15, iter20, Train set=> loss: 2.6575913429260254, IOU: 0.05987082015999528, Acc: 0.6511828364158163
Finish epoch 15, time elapsed 3.778672456741333
=========> Loss at epoch 15 is 2.6591263523808233
=========> IoU at epoch 15 is 0.06358354711321902
=========> Pixel acc at epoch 15 is 0.6676017732396777
Patience = 2
Scheduler Learning Rate: [0.0022386788418308668]
==> epoch16, iter0, Train set=> loss: 2.680772542953491, IOU: 0.06378138742803091, Acc: 0.6482282366071429
==> epoch16, iter10, Train set=> loss: 2.7739124298095703, IOU: 0.05680133421983878, Acc: 0.55731201171875
==> epoch16, iter20, Train set=> loss: 2.5837576389312744, IOU: 0.07217097822475498, Acc: 0.7389551279496174
Finish epoch 16, time elapsed 3.777534246444702
=========> Loss at epoch 16 is 2.645149495866564
=========> IoU at epoch 16 is 0.0680959951282243
=========> Pixel acc at epoch 16 is 0.7080742360963482
Patience = 1
Scheduler Learning Rate: [0.0019802207729556014]
==> epoch17, iter0, Train set=> loss: 2.636791944503784, IOU: 0.059226057829041424, Acc: 0.7014322086256377
==> epoch17, iter10, Train set=> loss: 2.56569242477417, IOU: 0.07630748579296702, Acc: 0.7299866968271683
==> epoch17, iter20, Train set=> loss: 2.4816346168518066, IOU: 0.11079935491489196, Acc: 0.8022635323660714
Finish epoch 17, time elapsed 3.579646110534668
=========> Loss at epoch 17 is 2.6655225488874645
=========> IoU at epoch 17 is 0.06146376109327622
=========> Pixel acc at epoch 17 is 0.6460942390193927
Patience = 0
==> Training stopped early at epoch:17, best_loss = 2.643268284974275, best_acc = 0.7101250357999102, best_iou_score = 0.06876519708913383, best_iteration=12
Loading Best model from ./plots/custom_5a/best_model.pth as per the IOU score and patience level defined for early stopping..
Test Performance
Test Loss: is 2.6843249179698803
Test IoU: is 0.06017022278811526
Test Pixel acc: is 0.6719504750684996


==> graphs/5b_transfer/output.txt <==
Imbalance weights are:  tensor([0.2974, 0.9944, 0.9955, 0.9897, 0.9947, 0.9926, 0.9796, 0.9917, 0.9792,
        0.9889, 0.9913, 0.9871, 0.9835, 0.9900, 0.9911, 0.9032, 0.9965, 0.9973,
        0.9838, 0.9868, 0.9858], device='cuda:0')
=========> Loss at epoch 0 is 2.9976249270968967
=========> IoU at epoch 0 is 0.050168826340465406
=========> Pixel acc at epoch 0 is 0.714554684178359
==> epoch0, iter0, Train set=> loss: 3.0467681884765625, IOU: 0.007755331042615159, Acc: 0.04166583625637755
==> epoch0, iter10, Train set=> loss: 2.827291965484619, IOU: 0.04452300357373295, Acc: 0.46645806760204084
==> epoch0, iter20, Train set=> loss: 2.6713027954101562, IOU: 0.05214709785553005, Acc: 0.5606776646205357
Finish epoch 0, time elapsed 2.0436525344848633
=========> Loss at epoch 0 is 2.7058051338902227
=========> IoU at epoch 0 is 0.05450298534916339
=========> Pixel acc at epoch 0 is 0.6190471300282266
Patience = 5
Scheduler Learning Rate: [0.00499229333433282]
==> epoch1, iter0, Train set=> loss: 2.727344274520874, IOU: 0.048486402456728916, Acc: 0.5867272201849489
==> epoch1, iter10, Train set=> loss: 2.596808671951294, IOU: 0.08028537394788544, Acc: 0.6847658741230868
==> epoch1, iter20, Train set=> loss: 2.4705488681793213, IOU: 0.09999194362512996, Acc: 0.7839704241071429
Finish epoch 1, time elapsed 2.227274179458618
=========> Loss at epoch 1 is 2.6098099461308233
=========> IoU at epoch 1 is 0.07761726122803234
=========> Pixel acc at epoch 1 is 0.7150095644811744
Patience = 5
Scheduler Learning Rate: [0.0049692208514878445]
==> epoch2, iter0, Train set=> loss: 2.68515682220459, IOU: 0.0678672014476521, Acc: 0.6528233119419643
==> epoch2, iter10, Train set=> loss: 2.6037650108337402, IOU: 0.06771219213921215, Acc: 0.700630032286352
==> epoch2, iter20, Train set=> loss: 2.645002841949463, IOU: 0.06238365290653627, Acc: 0.7022991569674745
Finish epoch 2, time elapsed 2.241546392440796
=========> Loss at epoch 2 is 2.5747442598696106
=========> IoU at epoch 2 is 0.09539800254570961
=========> Pixel acc at epoch 2 is 0.7336169830345333
Patience = 5
Scheduler Learning Rate: [0.004930924800994192]
==> epoch3, iter0, Train set=> loss: 2.501002311706543, IOU: 0.12684723310523374, Acc: 0.7732070611447704
==> epoch3, iter10, Train set=> loss: 2.6494925022125244, IOU: 0.12811223845445674, Acc: 0.6552310865752551
==> epoch3, iter20, Train set=> loss: 2.485757827758789, IOU: 0.12266366601375872, Acc: 0.7871691645408163
Finish epoch 3, time elapsed 2.2661869525909424
=========> Loss at epoch 3 is 2.5680723985036216
=========> IoU at epoch 3 is 0.1029190639419416
=========> Pixel acc at epoch 3 is 0.7502880508757322
Patience = 5
Scheduler Learning Rate: [0.0048776412907378846]
==> epoch4, iter0, Train set=> loss: 2.476665496826172, IOU: 0.13592850289422215, Acc: 0.7997324418048469
==> epoch4, iter10, Train set=> loss: 2.534332752227783, IOU: 0.11376978902141652, Acc: 0.7658541932397959
==> epoch4, iter20, Train set=> loss: 2.5580739974975586, IOU: 0.12774404405931, Acc: 0.7266883071588011
Finish epoch 4, time elapsed 2.193197011947632
=========> Loss at epoch 4 is 2.5705203656797058
=========> IoU at epoch 4 is 0.10305722805991675
=========> Pixel acc at epoch 4 is 0.7496694505710272
Patience = 5
Scheduler Learning Rate: [0.0048096988312782175]
==> epoch5, iter0, Train set=> loss: 2.599801540374756, IOU: 0.06988856998753024, Acc: 0.7293028539540817
==> epoch5, iter10, Train set=> loss: 2.5325045585632324, IOU: 0.11258492535665973, Acc: 0.7684762137276786
==> epoch5, iter20, Train set=> loss: 2.5359537601470947, IOU: 0.13987498020584357, Acc: 0.7515507912149235
Finish epoch 5, time elapsed 2.228376626968384
=========> Loss at epoch 5 is 2.57422344772904
=========> IoU at epoch 5 is 0.09646179795289196
=========> Pixel acc at epoch 5 is 0.7379934113402306
Patience = 4
Scheduler Learning Rate: [0.00472751631047092]
==> epoch6, iter0, Train set=> loss: 2.5512495040893555, IOU: 0.12319620816505007, Acc: 0.7549662687340561
==> epoch6, iter10, Train set=> loss: 2.410348892211914, IOU: 0.16864959841495064, Acc: 0.8271633848852041
==> epoch6, iter20, Train set=> loss: 2.476130247116089, IOU: 0.11988290702734812, Acc: 0.773063815369898
Finish epoch 6, time elapsed 2.215487241744995
=========> Loss at epoch 6 is 2.566516955693563
=========> IoU at epoch 6 is 0.10016902479985204
=========> Pixel acc at epoch 6 is 0.7452719390707673
Patience = 3
Scheduler Learning Rate: [0.004631600410885231]
==> epoch7, iter0, Train set=> loss: 2.3823654651641846, IOU: 0.13308770597639066, Acc: 0.8431770169005102
==> epoch7, iter10, Train set=> loss: 2.4671919345855713, IOU: 0.14136792867332854, Acc: 0.7860904615752551
==> epoch7, iter20, Train set=> loss: 2.601304292678833, IOU: 0.10632566721296409, Acc: 0.6946909378985969
Finish epoch 7, time elapsed 2.2210187911987305
=========> Loss at epoch 7 is 2.570192813873291
=========> IoU at epoch 7 is 0.10458153802564343
=========> Pixel acc at epoch 7 is 0.7526526164936461
Patience = 5
Scheduler Learning Rate: [0.004522542485937369]
==> epoch8, iter0, Train set=> loss: 2.517552137374878, IOU: 0.15825108339841518, Acc: 0.7728209203603317
==> epoch8, iter10, Train set=> loss: 2.5615181922912598, IOU: 0.09521065037427737, Acc: 0.7518534757653061
==> epoch8, iter20, Train set=> loss: 2.5657646656036377, IOU: 0.12316316543326522, Acc: 0.7324380680006377
Finish epoch 8, time elapsed 2.2520694732666016
=========> Loss at epoch 8 is 2.5706731301766856
=========> IoU at epoch 8 is 0.10157885035519715
=========> Pixel acc at epoch 8 is 0.7467113076784531
Patience = 4
Scheduler Learning Rate: [0.004401014914000078]
==> epoch9, iter0, Train set=> loss: 2.651538133621216, IOU: 0.13262160867187353, Acc: 0.6764513911033163
==> epoch9, iter10, Train set=> loss: 2.5422308444976807, IOU: 0.12015357496203091, Acc: 0.7467476981026786
==> epoch9, iter20, Train set=> loss: 2.5447397232055664, IOU: 0.12418650514820155, Acc: 0.7474801199776786
Finish epoch 9, time elapsed 2.167578935623169
=========> Loss at epoch 9 is 2.56670402597498
=========> IoU at epoch 9 is 0.10603619757601876
=========> Pixel acc at epoch 9 is 0.7504183330233134
Patience = 5
Scheduler Learning Rate: [0.004267766952966369]
==> epoch10, iter0, Train set=> loss: 2.5613863468170166, IOU: 0.13231210772565147, Acc: 0.7433035714285714
==> epoch10, iter10, Train set=> loss: 2.5796401500701904, IOU: 0.12339170942749247, Acc: 0.7412321129623725
==> epoch10, iter20, Train set=> loss: 2.448692798614502, IOU: 0.08281805370575276, Acc: 0.8272393674266582
Finish epoch 10, time elapsed 2.1974174976348877
=========> Loss at epoch 10 is 2.5674693761048495
=========> IoU at epoch 10 is 0.10349400700975891
=========> Pixel acc at epoch 10 is 0.7503034134660809
Patience = 4
Scheduler Learning Rate: [0.00412362012082546]
==> epoch11, iter0, Train set=> loss: 2.6452219486236572, IOU: 0.11962200751521365, Acc: 0.6665412747130102
==> epoch11, iter10, Train set=> loss: 2.5164732933044434, IOU: 0.1175908819383205, Acc: 0.7734225526147959
==> epoch11, iter20, Train set=> loss: 2.460453987121582, IOU: 0.14156051425637126, Acc: 0.8016444614955357
Finish epoch 11, time elapsed 2.234182119369507
=========> Loss at epoch 11 is 2.5691327430583812
=========> IoU at epoch 11 is 0.10287951888975039
=========> Pixel acc at epoch 11 is 0.7469014624078797
Patience = 3
Scheduler Learning Rate: [0.003969463130731183]
==> epoch12, iter0, Train set=> loss: 2.632575511932373, IOU: 0.11882323264763649, Acc: 0.6612822863520408
==> epoch12, iter10, Train set=> loss: 2.4475443363189697, IOU: 0.12525690726528257, Acc: 0.8029971998565051
==> epoch12, iter20, Train set=> loss: 2.5186262130737305, IOU: 0.11176428224174428, Acc: 0.7824295978156888
Finish epoch 12, time elapsed 2.219208002090454
=========> Loss at epoch 12 is 2.5677484494668468
=========> IoU at epoch 12 is 0.10282904592330457
=========> Pixel acc at epoch 12 is 0.7474425300719247
Patience = 2
Scheduler Learning Rate: [0.0038062464117898723]
==> epoch13, iter0, Train set=> loss: 2.423231363296509, IOU: 0.09511249148536952, Acc: 0.8335384446747449
==> epoch13, iter10, Train set=> loss: 2.5030086040496826, IOU: 0.16223062600985008, Acc: 0.7694428113042092
==> epoch13, iter20, Train set=> loss: 2.5238473415374756, IOU: 0.09667629715460259, Acc: 0.7815962810905612
Finish epoch 13, time elapsed 2.214684247970581
=========> Loss at epoch 13 is 2.567169427871704
=========> IoU at epoch 13 is 0.1036256162448982
=========> Pixel acc at epoch 13 is 0.7489327013357426
Patience = 1
Scheduler Learning Rate: [0.0036349762493488673]
==> epoch14, iter0, Train set=> loss: 2.3564932346343994, IOU: 0.19354212169151108, Acc: 0.8508948501275511
==> epoch14, iter10, Train set=> loss: 2.5427463054656982, IOU: 0.11974925043599592, Acc: 0.7641302614795918
==> epoch14, iter20, Train set=> loss: 2.644193410873413, IOU: 0.14566232549802158, Acc: 0.6662971340880102
Finish epoch 14, time elapsed 2.181370735168457
=========> Loss at epoch 14 is 2.56838591893514
=========> IoU at epoch 14 is 0.10249114395998966
=========> Pixel acc at epoch 14 is 0.7473204782129866
Patience = 0
==> Training stopped early at epoch:14, best_loss = 2.56670402597498, best_acc = 0.7504183330233134, best_iou_score = 0.10603619757601876, best_iteration=9
Loading Best model from ./plots/transfer/best_model.pth as per the IOU score and patience level defined for early stopping..
Test Performance
Test Loss: is 2.6169051152688487
Test IoU: is 0.09262354442115042
Test Pixel acc: is 0.7133905781279525


==> graphs/5c_unet/output.txt <==
Imbalance weights are:  tensor([0.2973, 0.9944, 0.9955, 0.9897, 0.9947, 0.9926, 0.9796, 0.9917, 0.9792,
        0.9889, 0.9913, 0.9871, 0.9835, 0.9900, 0.9912, 0.9033, 0.9965, 0.9973,
        0.9837, 0.9868, 0.9857], device='cuda:0')
=========> Loss at epoch 0 is 3.0611937386648997
=========> IoU at epoch 0 is 0.0014910682322866523
=========> Pixel acc at epoch 0 is 0.02175278733145044
==> epoch0, iter0, Train set=> loss: 3.058199167251587, IOU: 0.006627740728619638, Acc: 0.0189208984375
==> epoch0, iter10, Train set=> loss: 2.8064897060394287, IOU: 0.038241466692056, Acc: 0.4754140425701531
Finish epoch 0, time elapsed 6.31600284576416
=========> Loss at epoch 0 is 2.8759104183741977
=========> IoU at epoch 0 is 0.028618888714316004
=========> Pixel acc at epoch 0 is 0.376896645237336
Patience = 5
Scheduler Learning Rate: [0.00499229333433282]
==> epoch1, iter0, Train set=> loss: 2.73703932762146, IOU: 0.03870400292706772, Acc: 0.5129768215880102
==> epoch1, iter10, Train set=> loss: 2.675208806991577, IOU: 0.05283423270393257, Acc: 0.6107638612085459
Finish epoch 1, time elapsed 6.240796804428101
=========> Loss at epoch 1 is 2.689384341239929
=========> IoU at epoch 1 is 0.04793521728489692
=========> Pixel acc at epoch 1 is 0.6624209745979865
Patience = 5
Scheduler Learning Rate: [0.0049692208514878445]
==> epoch2, iter0, Train set=> loss: 2.8111112117767334, IOU: 0.03960383327029485, Acc: 0.5083717813297194
==> epoch2, iter10, Train set=> loss: 2.6951637268066406, IOU: 0.05071850208571539, Acc: 0.6554004902742347
Finish epoch 2, time elapsed 6.309598207473755
=========> Loss at epoch 2 is 2.6639312505722046
=========> IoU at epoch 2 is 0.058182887848146035
=========> Pixel acc at epoch 2 is 0.6681737605058764
Patience = 5
Scheduler Learning Rate: [0.004930924800994192]
==> epoch3, iter0, Train set=> loss: 2.5774097442626953, IOU: 0.07031387685940335, Acc: 0.7351173867984694
==> epoch3, iter10, Train set=> loss: 2.7134225368499756, IOU: 0.04941110606214704, Acc: 0.6173282545440051
Finish epoch 3, time elapsed 6.290971517562866
=========> Loss at epoch 3 is 2.688494920730591
=========> IoU at epoch 3 is 0.055390018870532694
=========> Pixel acc at epoch 3 is 0.6016402264030611
Patience = 4
Scheduler Learning Rate: [0.0048776412907378846]
==> epoch4, iter0, Train set=> loss: 2.697632312774658, IOU: 0.06342185332780743, Acc: 0.6486604651626275
==> epoch4, iter10, Train set=> loss: 2.542703628540039, IOU: 0.07777198331037848, Acc: 0.7504920180963011
Finish epoch 4, time elapsed 6.282315731048584
=========> Loss at epoch 4 is 2.6572486332484653
=========> IoU at epoch 4 is 0.06071323274169948
=========> Pixel acc at epoch 4 is 0.6504000027047648
Patience = 5
Scheduler Learning Rate: [0.0048096988312782175]
==> epoch5, iter0, Train set=> loss: 2.620543956756592, IOU: 0.07616383659122157, Acc: 0.7045960718271683
==> epoch5, iter10, Train set=> loss: 2.6579368114471436, IOU: 0.05601912320867478, Acc: 0.6719995615433674
Finish epoch 5, time elapsed 6.237745761871338
=========> Loss at epoch 5 is 2.6969531774520874
=========> IoU at epoch 5 is 0.054482006525555855
=========> Pixel acc at epoch 5 is 0.587900465361926
Patience = 4
Scheduler Learning Rate: [0.00472751631047092]
==> epoch6, iter0, Train set=> loss: 2.6035778522491455, IOU: 0.06145003812114551, Acc: 0.7386325135522959
==> epoch6, iter10, Train set=> loss: 2.6886022090911865, IOU: 0.0536798274757969, Acc: 0.6553531568877551
Finish epoch 6, time elapsed 6.255145072937012
=========> Loss at epoch 6 is 2.6257804802485873
=========> IoU at epoch 6 is 0.06595892417707078
=========> Pixel acc at epoch 6 is 0.7202021206780704
Patience = 5
Scheduler Learning Rate: [0.004631600410885231]
==> epoch7, iter0, Train set=> loss: 2.5513968467712402, IOU: 0.06002252391817144, Acc: 0.7860842334980868
==> epoch7, iter10, Train set=> loss: 2.643829345703125, IOU: 0.05857300637493035, Acc: 0.6947307975924745
Finish epoch 7, time elapsed 6.252172470092773
=========> Loss at epoch 7 is 2.6211353881018504
=========> IoU at epoch 7 is 0.06875683315516161
=========> Pixel acc at epoch 7 is 0.7312312445904702
Patience = 5
Scheduler Learning Rate: [0.004522542485937369]
==> epoch8, iter0, Train set=> loss: 2.61663818359375, IOU: 0.07742454349135496, Acc: 0.7185718769929847
==> epoch8, iter10, Train set=> loss: 2.7294392585754395, IOU: 0.048329841466810915, Acc: 0.6116582130899235
Finish epoch 8, time elapsed 6.231961250305176
=========> Loss at epoch 8 is 2.633009212357657
=========> IoU at epoch 8 is 0.06337306720735526
=========> Pixel acc at epoch 8 is 0.7338438873735879
Patience = 4
Scheduler Learning Rate: [0.004401014914000078]
==> epoch9, iter0, Train set=> loss: 2.635866641998291, IOU: 0.06334017461337756, Acc: 0.7255971480389031
==> epoch9, iter10, Train set=> loss: 2.685238838195801, IOU: 0.06467933562648323, Acc: 0.6794047452965561
Finish epoch 9, time elapsed 6.341498851776123
=========> Loss at epoch 9 is 2.6294368846075877
=========> IoU at epoch 9 is 0.0652444741734687
=========> Pixel acc at epoch 9 is 0.7059172605286534
Patience = 3
Scheduler Learning Rate: [0.004267766952966369]
==> epoch10, iter0, Train set=> loss: 2.6755545139312744, IOU: 0.06856847812624724, Acc: 0.6823543626434949
==> epoch10, iter10, Train set=> loss: 2.727268934249878, IOU: 0.04860216988785659, Acc: 0.6384426817602041
Finish epoch 10, time elapsed 6.26711893081665
=========> Loss at epoch 10 is 2.6379516295024326
=========> IoU at epoch 10 is 0.06360687259471955
=========> Pixel acc at epoch 10 is 0.6844955755739797
Patience = 2
Scheduler Learning Rate: [0.00412362012082546]
==> epoch11, iter0, Train set=> loss: 2.663726806640625, IOU: 0.06560515283290438, Acc: 0.6852641202965561
==> epoch11, iter10, Train set=> loss: 2.550675392150879, IOU: 0.06884781698500703, Acc: 0.7727760782047194
Finish epoch 11, time elapsed 6.268744468688965
=========> Loss at epoch 11 is 2.612022740500314
=========> IoU at epoch 11 is 0.06982889595053722
=========> Pixel acc at epoch 11 is 0.738916656227223
Patience = 5
Scheduler Learning Rate: [0.003969463130731183]
==> epoch12, iter0, Train set=> loss: 2.700759172439575, IOU: 0.08187502646542412, Acc: 0.64532470703125
==> epoch12, iter10, Train set=> loss: 2.639216184616089, IOU: 0.07316037295483643, Acc: 0.6925671635841837
Finish epoch 12, time elapsed 6.265766143798828
=========> Loss at epoch 12 is 2.6111416816711426
=========> IoU at epoch 12 is 0.0710858156264516
=========> Pixel acc at epoch 12 is 0.7526226610901056
Patience = 5
Scheduler Learning Rate: [0.0038062464117898723]
==> epoch13, iter0, Train set=> loss: 2.708428144454956, IOU: 0.06651474660174066, Acc: 0.6327888333067602
==> epoch13, iter10, Train set=> loss: 2.587491989135742, IOU: 0.0560272921021782, Acc: 0.7304114516900511
Finish epoch 13, time elapsed 6.247186183929443
=========> Loss at epoch 13 is 2.6442792075020924
=========> IoU at epoch 13 is 0.06282465818642667
=========> Pixel acc at epoch 13 is 0.6720162705846847
Patience = 4
Scheduler Learning Rate: [0.0036349762493488673]
==> epoch14, iter0, Train set=> loss: 2.519735097885132, IOU: 0.07891390683454033, Acc: 0.7752012914540817
==> epoch14, iter10, Train set=> loss: 2.6588997840881348, IOU: 0.05864713361420054, Acc: 0.6882075095663265
Finish epoch 14, time elapsed 6.238985538482666
=========> Loss at epoch 14 is 2.632030095372881
=========> IoU at epoch 14 is 0.06500275057056956
=========> Pixel acc at epoch 14 is 0.6962123681782979
Patience = 3
Scheduler Learning Rate: [0.0034567085809127252]
==> epoch15, iter0, Train set=> loss: 2.5362789630889893, IOU: 0.08020541847960118, Acc: 0.7749770806760204
==> epoch15, iter10, Train set=> loss: 2.5802977085113525, IOU: 0.06989470914283648, Acc: 0.7471911371970663
Finish epoch 15, time elapsed 6.296168565750122
=========> Loss at epoch 15 is 2.6476950304848805
=========> IoU at epoch 15 is 0.06156508819123145
=========> Pixel acc at epoch 15 is 0.6594952908618806
Patience = 2
Scheduler Learning Rate: [0.0032725424859373696]
==> epoch16, iter0, Train set=> loss: 2.5139429569244385, IOU: 0.080138961147779, Acc: 0.7848871970663265
==> epoch16, iter10, Train set=> loss: 2.588320016860962, IOU: 0.066987285611215, Acc: 0.7563825334821429
Finish epoch 16, time elapsed 6.263275146484375
=========> Loss at epoch 16 is 2.6119737114225114
=========> IoU at epoch 16 is 0.06807119734358505
=========> Pixel acc at epoch 16 is 0.7341758972701804
Patience = 1
Scheduler Learning Rate: [0.0030836134096397646]
==> epoch17, iter0, Train set=> loss: 2.6207327842712402, IOU: 0.0685614120384399, Acc: 0.7285031688456632
==> epoch17, iter10, Train set=> loss: 2.752974033355713, IOU: 0.06058170130852273, Acc: 0.6158322704081632
Finish epoch 17, time elapsed 6.2417943477630615
=========> Loss at epoch 17 is 2.6358931064605713
=========> IoU at epoch 17 is 0.0636869805649564
=========> Pixel acc at epoch 17 is 0.6880717196895498
Patience = 0
==> Training stopped early at epoch:17, best_loss = 2.6111416816711426, best_acc = 0.7526226610901056, best_iou_score = 0.0710858156264516, best_iteration=12
Loading Best model from ./plots/5c_unet/best_model.pth as per the IOU score and patience level defined for early stopping..
Test Performance
Test Loss: is 2.6570095164435252
Test IoU: is 0.06493958179986846
Test Pixel acc: is 0.7215926723647048

